Three mixed-precision preconditioners for CholeskyQR

CholeskyQR is an orthogonalization algorithm particularly well suited to modern computing architectures, but it may fail to produce numerically orthonormal columns when applied to ill-conditioned matrices. A customary solution is to first reduce the condition number of the input matrix by means of a preconditioner, and then apply CholeskyQR to the preconditioned matrix. We propose three mixed-precision techniques for constructing such preconditioners: mpSCQR, based on a shifted Cholesky factorization; mpEVDQR, based on the eigendecomposition; and mpLUCQR, based on a pivoted LU factorization. We prove bounds on the condition number of the matrix after mpSCQR, mpLUCQR, or a shifted variant of mpEVDQR has been applied. Our experiments compare the proposed preconditioners with existing deterministic and randomized alternatives. The results suggest that mpEVDQR and mpLUCQR can be substantially faster than traditional shiftedCholeskyQR, with mpLUCQR attaining performance comparable to that of the most efficient randomized preconditioners.

==> figs/fig1_LUCQR.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,1.00000000000002,1.00000000000002,1.00000000000002,1.00000000000001,1.00000000000001
10,10,1.00000000000001,1.00000000000001,1.00000000000001,1.00000000000001,1.00000000000001
100,100,1.00000000000003,1.00000000000004,1.00000000000005,1.00000000000003,1.00000000000004
1000,999.999999999998,1.00000000000012,1.00000000000003,1.00000000000004,1.00000000000003,1.00000000000003
10000,9999.99999999997,1.00000000000107,1.00000000000002,1.00000000000003,1.00000000000002,1.00000000000003
100000,99999.9999999999,1.00000000001005,1.00000000000004,1.00000000000001,1.00000000000002,1.00000000000002
1000000,999999.999999926,1.00000000009582,1.00000000000003,1.00000000000003,1.00000000000002,1.00000000000002
10000000,10000000.0000067,1.00000000083847,1.00000000000004,1.00000000000002,1.00000000000004,1.00000000000003
100000000,100000000.000232,1.00000000651729,1.00000000000004,1.00000000000004,1.00000000000005,1.00000000000005
1000000000,999999999.791352,1.0000000775058,1.00000000000003,1.00000000000004,1.00000000000004,1.00000000000004
10000000000,9999999999.54789,1.00000058112391,1.00000000000004,1.00000000000004,1.00000000000004,1.00000000000004
100000000000,99999998874.7886,1.00000814033595,1.00000000000003,1.00000000000002,1.00000000000003,1.00000000000001
1000000000000,999999993032.732,1.00004794242358,1.00000000000005,1.00000000000005,1.00000000000004,1.00000000000006
10000000000000,9999996482915.29,1.00044907944108,1.00000000000004,1.00000000000002,1.00000000000003,1.00000000000002
100000000000000,99994337225733.8,1.00366851166008,1.00000000000001,1.00000000000003,1.00000000000002,1.00000000000004
1000000000000000,993309988059488,1.1045386382885,1.00000000000001,1.00000000000001,1.00000000000001,1.00000000000001


==> figs/fig1_RCQR_Gaussian.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,5.48004910633755,5.48004910633755,5.48004910633755,5.48004910633756,5.48004910633756
10,10,5.48004910633755,5.48004910633755,5.48004910633755,5.48004910633755,5.48004910633755
100,100,5.48004910633774,5.48004910633757,5.48004910633756,5.48004910633757,5.48004910633756
1000,999.999999999998,5.48004910633845,5.48004910633757,5.48004910633757,5.48004910633756,5.48004910633757
10000,9999.99999999997,5.48004910633554,5.48004910633773,5.48004910633774,5.48004910633773,5.48004910633773
100000,99999.9999999999,5.48004910634012,5.4800491063386,5.4800491063386,5.4800491063386,5.48004910633861
1000000,999999.999999926,5.48004910595521,5.48004910626258,5.48004910626258,5.48004910626257,5.48004910626259
10000000,10000000.0000067,5.48004910899651,5.48004910616554,5.48004910616554,5.48004910616553,5.48004910616553
100000000,100000000.000232,5.48004913947141,5.48004910772656,5.48004910772656,5.48004910772655,5.48004910772656
1000000000,999999999.791352,5.48004915800811,5.48004909925716,5.48004909925717,5.48004909925716,5.48004909925716
10000000000,9999999999.54789,5.480047457434,5.48004903881415,5.48004903881414,5.48004903881414,5.48004903881414
100000000000,99999998874.7886,5.48003442895453,5.48005035098283,5.48005035098282,5.48005035098281,5.48005035098282
1000000000000,999999993032.732,5.48028387696437,5.48006662217969,5.48006662217969,5.4800666221797,5.48006662217969
10000000000000,9999996482915.29,5.47949369764212,5.4800190623173,5.48001906231731,5.48001906231731,5.4800190623173
100000000000000,99994337225733.8,5.44299525409254,5.47929981030736,5.47929981030736,5.47929981030736,5.47929981030736
1000000000000000,993309988059488,5.36815898868424,5.45632081471069,5.45632081471068,5.45632081471069,5.45632081471069


==> figs/fig1_RCQR_Sign.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,5.28371512277668,5.28371512277668,5.28371512277668,5.28371512277668,5.28371512277668
10,10,5.28371512277669,5.28371512277668,5.28371512277668,5.28371512277668,5.28371512277668
100,100,5.28371512277667,5.28371512277668,5.28371512277667,5.28371512277668,5.28371512277667
1000,999.999999999998,5.28371512277666,5.28371512277671,5.28371512277671,5.28371512277671,5.28371512277671
10000,9999.99999999997,5.28371512277602,5.28371512277646,5.28371512277646,5.28371512277646,5.28371512277646
100000,99999.9999999999,5.28371512276783,5.28371512277456,5.28371512277456,5.28371512277456,5.28371512277456
1000000,999999.999999926,5.28371512280997,5.28371512278953,5.28371512278952,5.28371512278953,5.28371512278953
10000000,10000000.0000067,5.28371512292779,5.28371512270403,5.28371512270403,5.28371512270402,5.28371512270403
100000000,100000000.000232,5.2837151233218,5.28371512397124,5.28371512397124,5.28371512397123,5.28371512397124
1000000000,999999999.791352,5.28371516961065,5.28371513797621,5.28371513797622,5.28371513797622,5.28371513797621
10000000000,9999999999.54789,5.28371505380126,5.28371526588402,5.28371526588402,5.28371526588402,5.28371526588402
100000000000,99999998874.7886,5.28371551118515,5.28371396882267,5.28371396882267,5.28371396882267,5.28371396882267
1000000000000,999999993032.732,5.28369396826035,5.28370007107711,5.28370007107711,5.28370007107711,5.28370007107711
10000000000000,9999996482915.29,5.28328212773447,5.28357329682024,5.28357329682024,5.28357329682024,5.28357329682024
100000000000000,99994337225733.8,5.28129894294802,5.28370459124601,5.28370459124601,5.28370459124602,5.28370459124601
1000000000000000,993309988059488,5.31707173178523,5.29233006733639,5.29233006733639,5.29233006733639,5.29233006733639


==> figs/fig1_SCQR.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,1,1,1,1,1
10,10,1.0000000000005,1,1,1,1
100,100,1.00000000004982,1,1,1,1
1000,999.999999999998,1.00000000500943,1,1,1,1
10000,9999.99999999997,1.00000050004142,1,1,1,1
100000,99999.9999999999,1.00005009747495,1,1,1,1
1000000,999999.999999926,1.00498662621625,1,1,1,1
10000000,10000000.0000067,1.41406003399306,1,1,1,1
100000000,100000000.000232,10.0535250892998,1.0000000000005,1,1,1
1000000000,999999999.791352,100.009892088742,1.00000000004944,1,1,1
10000000000,9999999999.54789,999.819176178007,1.00000000500933,1,1,1
100000000000,99999998874.7886,10000.1712676908,1.00000049920309,1,1,1
1000000000000,999999993032.732,100034.598398876,1.0000501710315,1,1,1
10000000000000,9999996482915.29,999903.351064269,1.0049867542683,1,1,1
100000000000000,99994337225733.8,10003835.0744036,1.4155735767047,1,1,1
1000000000000000,993309988059488,99787094.757411,10.0022946266019,1.00000000000049,1,1


==> figs/fig1_mpEVDQR.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,1.00000065616382,1.00000045379953,1.00000054162905,1.00000048224792,1.00000044405559
10,10,1.00000724778536,1.00000051675312,1.00000044006982,1.00000048006272,1.00000050001026
100,100,1.00033301375307,1.00000050120996,1.00000041866614,1.00000048255596,1.00000044357769
1000,999.999999999998,1.02390558674676,1.00000040060214,1.00000063203293,1.00000062801012,1.00000052074636
10000,9999.99999999997,7.67773012796983,1.00000060645619,1.00000053080691,1.00000050470205,1.00000053151356
100000,99999.9999999999,49.2856047875358,1.00002293863182,1.00000049196251,1.00000055518771,1.00000041860348
1000000,999999.999999926,656.26547829124,1.00175209155499,1.00000056856587,1.00000049814997,1.00000050898845
10000000,10000000.0000067,12699.1816356417,1.1158121749296,1.00000047178313,1.00000047627923,1.00000050645861
100000000,100000000.000232,28326.2117273254,17.8940314552037,1.00000266004116,1.00000048648299,1.00000057615422
1000000000,999999999.791352,368254.20539988,170.352452077264,1.00007213963188,1.00000054005829,1.00000050602395
10000000000,9999999999.54789,2726948.98805032,1116.37724797058,1.00600312309968,1.00000043128101,1.00000062282653
100000000000,99999998874.7886,23745724.5711261,10256.0402066913,2.4588256289123,1.0000004916681,1.00000051560197
1000000000000,999999993032.732,293146901.073351,289927.117942628,30.9799750220606,1.00000601399936,1.00000064439879
10000000000000,9999996482915.29,2547236032.7115,566282.715546564,118.243459300322,1.00021335631644,1.00000049002762
100000000000000,99994337225733.8,24710307306.5438,5215883.75641019,1776.96821875229,1.01346746546477,1.00000047892765
1000000000000000,993309988059488,341717874487.727,47314762.8833905,13139.1684558104,2.31106457101995,1.00000050391612


==> figs/fig1_mpHQR.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,1.00000030586928,1.00000030377196,1.00000030164857,1.00000030079232,1.00000030260993
10,10,1.00000121507763,1.00000030370945,1.00000033376301,1.00000031052948,1.00000034236603
100,100,1.00000763388194,1.0000003158383,1.00000023308816,1.00000031704342,1.00000028247146
1000,999.999999999998,1.0000735906026,1.00000037699702,1.00000028951242,1.00000032479073,1.0000003245676
10000,9999.99999999997,1.00057249379919,1.0000003019334,1.00000024837876,1.00000027100676,1.00000032499217
100000,99999.9999999999,1.00601277728848,1.00000028507,1.00000031088311,1.0000003021804,1.0000002925476
1000000,999999.999999926,1.042436404647,1.000000350671,1.00000033941512,1.00000036363932,1.00000033753334
10000000,10000000.0000067,1.69430975374674,1.00000030100809,1.00000030572488,1.00000028988397,1.00000027987768
100000000,100000000.000232,10.435955159515,1.00000107629256,1.00000031996544,1.00000031951785,1.00000031561679
1000000000,999999999.791352,93.5611172314763,1.00000908012403,1.00000028836645,1.00000026175749,1.00000033155555
10000000000,9999999999.54789,1006.40867484216,1.00012966049376,1.00000035163748,1.00000031018609,1.00000032618815
100000000000,99999998874.7886,8007.23700087097,1.00078772543441,1.00000029416525,1.00000031580377,1.00000031758952
1000000000000,999999993032.732,98004.0671551506,1.00829886080304,1.00000033218208,1.00000033209772,1.00000033217159
10000000000000,9999996482915.29,876637.526413609,1.06669639617531,1.00000029122823,1.00000027411843,1.00000027596393
100000000000000,99994337225733.8,8911383.35606156,1.79880294017453,1.00000031433304,1.00000027083523,1.00000026833355
1000000000000000,993309988059488,87294393.0023829,15.8699525727615,1.00000133531652,1.00000037367607,1.00000030244208


==> figs/fig1_mpLUCQR.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,1.00002864619066,1.00003113327828,1.0000293854376,1.00003045303237,1.00003003355844
10,10,1.00003288979029,1.00003220473435,1.00003147301392,1.0000301115315,1.00003045492592
100,100,1.00003150079614,1.00003201741348,1.00003234237309,1.00003318661829,1.00003216973116
1000,999.999999999998,1.00003101306634,1.0000256672859,1.00002629254202,1.00002532899998,1.00002640061964
10000,9999.99999999997,1.00004531771676,1.00003559468791,1.00003357328112,1.00003448265772,1.00003358742597
100000,99999.9999999999,1.00025255674253,1.00002833731428,1.00003051042811,1.00002887196957,1.00002831897421
1000000,999999.999999926,1.00285521295237,1.0000305235326,1.0000302562729,1.00002943876145,1.00003116830173
10000000,10000000.0000067,1.02149018971687,1.00002862176311,1.00002736108308,1.0000281056826,1.00002747716624
100000000,100000000.000232,1.55111206060213,1.00003734892251,1.00003543458579,1.00003696555883,1.00003406695709
1000000000,999999999.791352,11.1714499998804,1.0000337791954,1.00003572311709,1.00003802622844,1.00003555910235
10000000000,9999999999.54789,106.318510615031,1.00003892589437,1.00004208241809,1.00004173950758,1.00004064481618
100000000000,99999998874.7886,1092.9268994822,1.00003586400718,1.00003211441634,1.00003203328211,1.00002909312074
1000000000000,999999993032.732,10132.1500779441,1.00013896055107,1.00004770242,1.00005199122909,1.00005233794667
10000000000000,9999996482915.29,100278.459953505,1.00109341900904,1.00002580512574,1.00002544313631,1.00002752659189
100000000000000,99994337225733.8,959013.263847844,1.00541729022106,1.00002789455108,1.00002940749409,1.00002621564598
1000000000000000,993309988059488,10311984.3715312,1.12065557257565,1.00003614988123,1.00003796724854,1.00003683062063


==> figs/fig1_mpRCQR_Gaussian.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,5.82983640637459,5.82983037477249,5.82983214800658,5.82983311611284,5.82983197508881
10,10,5.82982168245873,5.82983096783543,5.82983331864756,5.82983126276221,5.82983150429276
100,100,5.82979291327461,5.82983138749253,5.82983065161416,5.82983180410804,5.82983229255452
1000,999.999999999998,5.82972559852123,5.82983387132824,5.82983060564037,5.82983272122596,5.8298308540773
10000,9999.99999999997,5.83057403198218,5.82983372356591,5.82983373199943,5.82983450641908,5.82983212886573
100000,99999.9999999999,5.80358673652103,5.82983372753025,5.82983309649551,5.8298300064827,5.8298301241284
1000000,999999.999999926,5.79968904639881,5.82983271702373,5.82982928812595,5.82983243674533,5.82983100821826
10000000,10000000.0000067,12.5376568919345,5.8298324916472,5.82983177703688,5.82983143020129,5.82983106008304
100000000,100000000.000232,100.986933242667,5.82984048344362,5.82982928772753,5.82982999684145,5.82983041257079
1000000000,999999999.791352,1007.43927821163,5.82952779302142,5.82983190789618,5.82983365806337,5.82983141897381
10000000000,9999999999.54789,10037.3023942027,5.83058888946705,5.8298284894817,5.82983169136131,5.82983266333948
100000000000,99999998874.7886,82829.6151464836,5.83643621323097,5.82983054579151,5.82983222376567,5.82983199102147
1000000000000,999999993032.732,823132.005006338,5.82314171516231,5.82982079585818,5.8298241786785,5.82982289014449
10000000000000,9999996482915.29,6885040.07281783,17.5110585069932,5.82971764821351,5.82972365689058,5.82972053706958
100000000000000,99994337225733.8,72700139.0350624,164.525201253187,5.83009107927719,5.83012586827166,5.83012332726654
1000000000000000,993309988059488,638497210.229418,1551.32782606464,5.81477451383927,5.81488202091847,5.81488273720028


==> figs/fig1_mpRCQR_Sign.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,5.18167779745708,5.18167682099531,5.18167580857308,5.18167703254757,5.18167660698001
10,10,5.18168050622405,5.18167624619797,5.18167667032076,5.18167632590909,5.181676899114
100,100,5.18167391981207,5.18167677947435,5.18167668934485,5.18167722351254,5.18167725659282
1000,999.999999999998,5.18169007222354,5.18167661474844,5.18167698592409,5.18167711451804,5.18167697434904
10000,9999.99999999997,5.18270117991712,5.18167595664919,5.1816767900796,5.18167606123795,5.1816762871964
100000,99999.9999999999,5.18580481305068,5.1816769406266,5.18167686435812,5.18167703214593,5.18167712845559
1000000,999999.999999926,5.18863819242068,5.18167671398822,5.18167617908691,5.18167680014484,5.18167684015603
10000000,10000000.0000067,5.85411535210649,5.18167687484066,5.18167646537334,5.1816770933123,5.18167715148235
100000000,100000000.000232,31.5613687372571,5.18167728493595,5.18167691232992,5.18167630219821,5.18167654269382
1000000000,999999999.791352,312.430075681893,5.18167538730825,5.18167729091747,5.18167736378234,5.18167845602048
10000000000,9999999999.54789,3047.42305749394,5.18154119953277,5.18167627096438,5.18167736551573,5.18167774613731
100000000000,99999998874.7886,25638.412462911,5.1822441482314,5.18167645930517,5.18167567572898,5.18167583189168
1000000000000,999999993032.732,250797.140344378,5.17177860942995,5.18168122865173,5.18168095234777,5.18168118320111
10000000000000,9999996482915.29,2514770.26059671,5.35031746291576,5.18167546090298,5.18167522000263,5.18167418969894
100000000000000,99994337225733.8,20918257.1066161,16.9310964509414,5.18127913598126,5.18127882504875,5.18127843260605
1000000000000000,993309988059488,206992748.797089,142.279020915566,5.17800286123408,5.17800454524159,5.17800442558664


==> figs/fig1_mpSCQR.csv <==
kappa,iter0,iter1,iter2,iter3,iter4,iter5
1,1,1.00000065616316,1.00000065626111,1.00000062702569,1.00000062639566,1.00000065618727
10,10,1.00004369857931,1.00000051148963,1.00000048860372,1.00000054857908,1.00000060762194
100,100,1.00474936681948,1.00000046738199,1.00000057812656,1.0000005129857,1.00000051293512
1000,999.999999999998,1.40149276247009,1.00000075119457,1.0000005070157,1.00000051181827,1.00000049759783
10000,9999.99999999997,9.94769441407727,1.00003952398443,1.00000048388574,1.00000048382895,1.00000046670362
100000,99999.9999999999,98.7713820521252,1.00417400236715,1.00000048002951,1.00000044875345,1.00000046491278
1000000,999999.999999926,984.216192694281,1.37419028385538,1.00000067662126,1.00000051005939,1.00000047421942
10000000,10000000.0000067,9931.95595149175,9.50230659265848,1.00003789795727,1.00000048525687,1.00000053389425
100000000,100000000.000232,98803.7705072393,95.8180083283505,1.00364397085579,1.00000045100187,1.00000057534112
1000000000,999999999.791352,996230.878187444,968.758690006071,1.35391822510044,1.00000059731544,1.00000050642171
10000000000,9999999999.54789,9921002.7068579,9691.96357960956,9.40741633787443,1.00003675558067,1.00000048408781
100000000000,99999998874.7886,99209408.4928008,97177.682653479,94.341290065995,1.00368256574386,1.00000047843343
1000000000000,999999993032.732,994873175.342917,973290.327782949,936.772400424753,1.33392205460956,1.00000077263848
10000000000000,9999996482915.29,9922567657.77665,9733619.08561544,9381.35007200203,9.02312103344129,1.0000338721529
100000000000000,99994337225733.8,99349020174.9247,97806096.3873539,95424.2356029317,91.5829732571256,1.00360093279009
1000000000000000,993309988059488,992569678145.589,981355021.093918,965034.369225299,945.738636116659,1.34478995880063


==> figs/fig2_n100.csv <==
iteration,SCQR,mpSCQR_1e6,mpSCQR_1e5,mpEVDQR,LUCQR,mpLUCQR,mpHQR,RCQR_Sign,mpRCQR_Sign,RCQR_Gaussian,mpRCQR_Gaussian
0,993309988059488,993309988059488,993309988059488,993309988059488,993309988059488,993309988059488,993309988059488,993309988059488,993309988059488,993309988059488,993309988059488
1,99787094.757411,992569678145.589,3153452427970.96,341717874487.727,1.1045386382885,10311984.3715312,87294393.0023829,5.28197976171407,225611044.731793,5.36815898868424,638497210.229418
2,10.0022946266019,981355021.093918,9950984294.28305,47314762.8833905,,1.12065557257565,15.8699525727615,,163.420974354727,,1551.32782606464
3,1.00000000000049,965034.369225299,31422914.9882607,13139.1684558104,,,1.00000133531652,,5.17413898137309,,5.81477451383927
4,,945.738636116659,99175.5624540888,2.31106457101995,,,,,,,
5,,1.34478995880063,312.323380218366,,,,,,,,
6,,,1.4027533551349,,,,,,,,


==> figs/fig2_n1000.csv <==
iteration,SCQR,mpSCQR_1e6,mpSCQR_1e5,mpEVDQR,LUCQR,mpLUCQR,mpHQR,RCQR_Sign,mpRCQR_Sign,RCQR_Gaussian,mpRCQR_Gaussian
0,980026775224948,980026775224948,980026775224948,980026775224948,980026775224948,980026775224948,980026775224948,980026775224948,980026775224948,980026775224948,980026775224948
1,98081607.0809465,929724014612.256,3087995836742.2,3085429166196.7,1.09010734928323,52325255.1516752,114819228.171406,5.69809235221526,68517783.5955539,5.94967939534525,1453396884.81803
2,9.85432548342275,,9544857646.71286,945178616.023101,,19.7686713703199,25.9840483459915,,17.3713165071993,,7208.26969434855
3,,,29416643.540184,630979.898083821,,1.07405173896708,1.00000412206686,,5.78545847297051,,5.65603589617966
4,,,90200.2758197863,450.509931127165,,,,,,,
5,,,272.747489405642,1.00298859253474,,,,,,,
6,,,1.28065140990718,,,,,,,,


==> figs/fig2_n500.csv <==
iteration,SCQR,mpSCQR_1e6,mpSCQR_1e5,mpEVDQR,LUCQR,mpLUCQR,mpHQR,RCQR_Sign,mpRCQR_Sign,RCQR_Gaussian,mpRCQR_Gaussian
0,977847109658012,977847109658012,977847109658012,977847109658012,977847109658012,977847109658012,977847109658012,977847109658012,977847109658012,977847109658012,977847109658012
1,99068463.6683985,978121209526.173,3127754164121.32,1452012129322.97,1.07154316438507,12196101.487922,136683243.622481,5.68482456499223,96648399.2016879,5.91393354267982,821164309.878198
2,9.96626667279825,927975832.647068,9841833311.96899,218923844.861474,,2.69576930681789,27.4767312035075,,34.3361267693849,,2272.716943174
3,,878471.485614607,30931064.1187666,132270.424327305,,,1.00000360664744,,5.68237204357919,,5.73523273226451
4,,809.022922184677,97162.970482424,16.7265467060943,,,,,,,
5,,1.21980650622449,304.241514569308,1.00001034478668,,,,,,,
6,,,1.37622774888582,,,,,,,,


==> figs/fig3_bars.csv <==
index,Gram,LGram,Sketch,FP32,FP64,Solve,Accumulate,Other,Total,Iters,IterLabel
1,106.995491027832,0,0,0,0.609440013766289,77.0793609619141,0.106176000088453,0,184.790468003601,3,3 iters
2,7.91555202007294,0,0,0,1.01267199218273,128.465951919556,0.176736000925303,0,137.570911932737,5,5 iters
3,6.3238400220871,0,0,0,13.4270076751709,78.2897605895996,0.147424001246691,0,98.1880322881043,4,4 iters
4,0,35.6664009094238,0,0,29.4580152630806,25.6959362030029,0.0808640010654926,0,90.9012163765728,1,1 iter
5,0,1.56451195478439,0,12.8254718780518,0.407584011554718,51.3836479187012,0.145727995783091,0,66.3269437588752,2,2 iters
6,0,0,0,37.6192646026611,0,77.0812168121338,0.106079999357462,0,114.806561414152,3,3 iters
7,0,0,9.49120044708252,0,0.70684802532196,25.6919040679932,0.0360639989376068,0,35.9260165393353,1,1 iter
8,0,0,19.1559677124023,0,2.12262398004532,77.076416015625,0.106015998870134,0,98.4610237069428,3,3 iters
9,0,0,53.5119667053223,0,0.705792009830475,25.691104888916,0.0350399985909462,0,79.9439036026597,1,1 iter
10,0,0,6.12969589233398,0,2.11676800251007,77.0770568847656,0.10521600022912,0,85.4287367798388,3,3 iters


==> figs/fig4_bars.csv <==
index,Gram,LGram,Sketch,FP32,FP64,Solve,Accumulate,Other,Total,Iters,IterLabel
1,35.6625289916992,0,0,0,0.2083840072155,25.6928329467773,0.0368640013039112,0,61.6006099469959,1,1 iter
2,4.7525759935379,0,0,0,0.608735993504524,77.0783672332764,0.105535998940468,0,82.5452152192593,3,3 iters
3,3.1632000207901,0,0,0,6.7163519859314,39.1456317901611,0.0743680000305176,0,49.0995517969131,2,2 iters
4,0,35.6664009094238,0,0,29.4580152630806,25.6959362030029,0.0808640010654926,0,90.9012163765728,1,1 iter
5,0,0.784031987190247,0,6.41884803771973,0.204288005828857,25.6926403045654,0.0733119994401932,0,33.1731203347444,1,1 iter
6,0,0,0,12.5414400100708,0,25.694751739502,0.0359999984502792,0,38.2721917480231,1,1 iter
7,0,0,9.49120044708252,0,0.70684802532196,25.6919040679932,0.0360639989376068,0,35.9260165393353,1,1 iter
8,0,0,12.7777919769287,0,1.41481602191925,51.383264541626,0.0709760002791882,0,65.6468485407531,2,2 iters
9,0,0,53.5119667053223,0,0.705792009830475,25.691104888916,0.0350399985909462,0,79.9439036026597,1,1 iter
10,0,0,4.08879995346069,0,1.41145598888397,51.3838710784912,0.0706559978425503,0,56.9547830186784,2,2 iters

